A well-posed First Order System Least Squares formulation of the instationary Stokes equations

In this paper, a well-posed simultaneous space-time First Order System Least Squares formulation is constructed of the instationary incompressible Stokes equations with slip boundary conditions. As a consequence of this well-posedness, the minimization over any conforming triple of finite element spaces for velocities, pressure and stress tensor gives a quasi-best approximation from that triple. The formulation is practical in the sense that all norms in the least squares functional can be efficiently evaluated. Being of least squares type, the formulation comes with an efficient and reliable a posteriori error estimator. In addition, a priori error estimates are derived, and numerical results are presented.

==> geo0dir0vel1str1_ratios.csv <==
Mminv M m
5.92071040268244 1.93185165257814 3.06478522550165
7.93612272368325 1.9357887018747 4.09968439013904
10.6172664137559 1.96118994260119 5.41368593787191
13.3631022695586 1.96087068557711 6.81488196434823
15.2819688757064 1.96212419003191 7.78848196935886
16.7190089891368 1.9621147671551 8.52091287880061


==> geo0dir1vel1str1.csv <==
dofs eta Mminv M m err_u err_u_div err_u_h1 err_w err_pde err_p err_u_inf err_w_inf err_p_inf
36 5.266794030636 3.73205080756917 1.93185165257815 0.517638090205005 2.03770876130293 0.0960648181952419 2.0354430836051 2.95899888637496 4.17577490988116 0.296327902495139 1 5.60527056123825 0.330812657613349
286 3.43334559080532 6.75473545417726 1.96479841340847 0.290877181902571 1.11739231683165 0.48639878400511 1.00597306754841 1.66149624729987 3.17067428536175 1.16914398699486 0.582883793490398 4.21335799296443 1.78998360383289
2190 1.79049659491972 6.80572100640945 1.96102355839444 0.288143395321025 0.511195414479669 0.254182376097434 0.443522346073457 0.812638427034802 1.66201578725199 0.575834681672681 0.333322944228663 2.93788106993734 1.27069352033259
16990 0.910848958048505 6.82038742520509 1.96132263059327 0.287567627514106 0.235598347327047 0.130013097366458 0.196476909015833 0.405106013499973 0.84928999158646 0.289499061707209 0.149786713517917 1.74637277801756 0.719831923158838
133566 0.458643631926396 6.82184186602538 1.96074961257074 0.287422319525728 0.112172653629352 0.0655108921154902 0.0910550780378729 0.200405888003994 0.428782015183356 0.145192400095983 0.0508553847063694 0.909727110176109 0.37536442103611
1058686 0.229895814974954 6.82322211318079 1.9606671833074 0.287352097115507 0.0554820793672526 0.0331772043195457 0.0444694754236346 0.100379813154937 0.215119316568081 0.0736325002407399 0.0154532111419309 0.469425812223184 0.193109522896282


==> geo1dir1vel1str1.csv <==
dofs eta Mminv M m err_u err_u_div err_u_h1 err_w err_pde err_p err_u_inf err_w_inf err_p_inf
114 9.11906617687407 7.64852699058023 1.94458090416796 0.254242536708423 3.53934664803744 0.235822572041646 3.53148161675656 5.14343839632295 7.22146353647463 0.532483587508053 1.10668927653232 5.56498229601701 0.3826040624614
868 5.94686334322574 9.23201612288906 1.96324971648227 0.212656660294901 1.93648237948451 0.843910774755712 1.74292243381776 2.88062979333175 5.49164094936641 2.02725692939218 0.602910961758012 4.27243260115384 1.83093407060154
6588 3.10131692034866 10.732037454954 1.9633913438878 0.182946747262933 0.885795904223408 0.440687581628933 0.768393674711738 1.40974786595291 2.87876188943046 0.999277598185174 0.345174675909714 2.9643383314539 1.31495516022404
51004 1.57776120423543 12.2187965187284 1.9644396355373 0.160771941207654 0.408478266795436 0.225361291957198 0.340685753344026 0.706556382773597 1.47108181165287 0.505254325133718 0.153003533375869 1.78296655317826 0.764925276826358
400764 0.79460656297631 13.5931352096831 1.96160161537273 0.14430825450595 0.196078121627505 0.114094868359731 0.159464700780287 0.359224053118018 0.7426886376675 0.261035979888365 0.0529412975201414 0.973608287044517 0.44147190164103
3176188 0.429473417494585 14.8101537330548 1.96091970879094 0.132403737607015 0.211324705876072 0.141075145852068 0.157340187289916 0.426696886293649 0.374060633304743 0.352826649357376 0.0288524963093454 1.51584695611868 0.878511804558107


==> geo1dir1vel1str1c1.csv <==
dofs eta ratios_1 ratios_2 err_u err_w err_p err_u_inf err_w_inf err_p_inf
114 9.11890601967357 -Inf -Inf 3.53985962501995 5.14286916467654 0.530430553590942 1.11014282058802 5.60921930363597 0.427033154911483
868 5.94678238787485 -Inf -Inf 1.93648477888757 2.87990321096269 2.02700266183792 0.601896240601035 4.23319671241801 1.81464312396349
6588 3.10124412724318 -Inf -Inf 0.885257477710537 1.40742972073857 0.997257364054171 0.341882632615478 2.9512920666977 1.28256025291617
51004 1.57762690355066 -Inf -Inf 0.407851628419174 0.701465659304697 0.50114122996523 0.15283487747165 1.75961168382218 0.723141418638328
400764 0.794364295946629 -Inf -Inf 0.194350703360538 0.347287582625348 0.251725193252887 0.051641170348937 0.918368653647725 0.370835234170625
3176188 0.398104285663853 -Inf -Inf 0.0955090586728053 0.172411057011062 0.126075958434311 0.0146992768589422 0.467100667773076 0.189371507286996

